Guidelines for the Computational Testing of Machine Learning approaches to Vehicle Routing Problems

Despite the extensive research efforts and the remarkable results obtained on Vehicle Routing Problems (VRP) by using algorithms proposed by the Machine Learning community that are partially or entirely based on data-driven analysis, most of these approaches are still seldom employed by the Operations Research (OR) community. Among the possible causes, we believe, the different approach to the computational evaluation of the proposed methods may play a major role. With the current work, we want to highlight a number of challenges (and possible ways to handle them) arising during the computational studies of heuristic approaches to VRPs that, if appropriately addressed, may produce a computational study having the characteristics of those presented in OR papers, thus hopefully promoting the collaboration between the two communities.

==> csvs/alg1evo.csv <==
iter, gap
0, 5.14033
2, 5.07221
3, 5.03406
4, 4.59537
5, 4.58856
6, 4.54905
7, 4.53134
8, 4.12125
9, 4.03815
10, 3.703
11, 3.6703
12, 3.60354
13, 3.55995
14, 3.51635
15, 3.41417
16, 3.40872
17, 3.1485
22, 3.14578
23, 3.06403
24, 2.98365
25, 2.92234
28, 2.91417
31, 2.90463
32, 2.88965
34, 2.77657
41, 2.73978
44, 2.73025
49, 2.66213
51, 2.58583
56, 2.56676
68, 2.54632
84, 2.54087
87, 2.53951
92, 2.53815
94, 2.5218
100, 2.4891
101, 2.47548
105, 2.47139
107, 2.4673
110, 2.4455
114, 2.43597
115, 2.41553
121, 2.30654
131, 2.28338
132, 2.23706
133, 2.21798
134, 2.06131
135, 2.05177
141, 1.94142
147, 1.90463
148, 1.90327
150, 1.8624
157, 1.82289
161, 1.82016
163, 1.80518
165, 1.74387
173, 1.74251
182, 1.68392
184, 1.67166
190, 1.6594
216, 1.64714
217, 1.61717
218, 1.6158
221, 1.57629
225, 1.57493
255, 1.57084
260, 1.53951
282, 1.53542
284, 1.5327
293, 1.53134
300, 1.52316
308, 1.5109
309, 1.4891
319, 1.48774
342, 1.48638
365, 1.46458
387, 1.40599
401, 1.38965
408, 1.37738
425, 1.37602
438, 1.37466
441, 1.36785
458, 1.34741
513, 1.32834
518, 1.3188
564, 1.26703
577, 1.25886
601, 1.25613
602, 1.25477
639, 1.24523
694, 1.23842
705, 1.23569
716, 1.23297
725, 1.22207
746, 1.21798
751, 1.21526
762, 1.20572
782, 1.20027
788, 1.16076
802, 1.15531
824, 1.15395
851, 1.13896
877, 1.12807
891, 1.09673
909, 1.08038
923, 1.06676
933, 1.04223
960, 1.03815
981, 1.02452
999, 1.02452

==> csvs/alg2evo.csv <==
iter, gap
0, 5.16349
2, 5.01771
3, 4.85286
4, 4.82561
5, 4.65668
6, 4.55177
7, 4.51771
9, 4.5109
10, 4.49046
11, 4.48774
12, 4.47548
16, 4.47275
17, 4.43869
19, 4.39782
21, 4.37057
22, 4.33515
24, 4.30654
25, 4.24659
27, 4.23297
28, 4.2248
29, 4.22343
30, 4.16894
33, 4.16213
34, 4.14714
47, 4.1049
48, 4.08174
50, 4.03134
57, 4.02725
59, 4.02316
62, 3.9891
63, 3.75341
69, 3.74387
71, 3.73842
72, 3.72071
74, 3.48501
113, 3.39646
117, 3.39101
119, 3.38965
126, 3.37738
127, 3.32016
128, 3.3188
133, 3.28474
135, 3.22207
139, 3.19346
140, 3.13488
142, 3.09946
143, 3.07902
155, 3.06812
157, 3.06267
173, 3.03134
175, 2.98365
177, 2.97411
185, 2.95777
199, 2.95504
200, 2.94414
213, 2.93188
215, 2.92779
216, 2.91553
227, 2.91008
240, 2.90599
242, 2.87875
243, 2.84877
260, 2.84741
264, 2.79019
273, 2.75341
274, 2.67711
403, 2.52861
410, 2.35286
412, 2.34469
423, 2.3297
432, 2.32016
438, 2.3079
451, 2.27248
452, 2.26022
455, 2.24387
457, 2.23978
461, 2.21935
463, 2.17847
466, 2.01771
493, 2.00954
495, 1.99319
496, 1.99046
516, 1.98501
519, 1.86785
533, 1.86648
534, 1.85831
555, 1.85695
556, 1.85422
557, 1.79155
562, 1.78474
612, 1.78202
627, 1.76022
631, 1.70845
640, 1.69619
641, 1.69482
654, 1.68937
655, 1.66894
672, 1.62125
684, 1.61853
697, 1.61717
698, 1.58038
700, 1.57493
702, 1.57084
712, 1.56267
720, 1.5545
738, 1.53951
782, 1.52861
823, 1.51907
826, 1.50954
836, 1.47684
920, 1.46322
926, 1.46049
936, 1.45095
968, 1.43324
973, 1.41689
999, 1.41689

==> csvs/alg3evo.csv <==
iter, gap
0, 5.14033
2, 5.07221
3, 5.03406
6, 5.00817
9, 4.96594
10, 4.7248
11, 4.24114
12, 3.96594
15, 3.60627
18, 3.23161
19, 3.12807
21, 3.06267
29, 3.02861
30, 2.71526
33, 2.71117
37, 2.70981
40, 2.60082
44, 2.50817
47, 2.40736
53, 2.38692
58, 2.38556
60, 2.32834
99, 2.29155
100, 2.26567
101, 2.23297
103, 2.16213
104, 2.07357
108, 1.99319
111, 1.91008
113, 1.89373
127, 1.82698
158, 1.82561
160, 1.81063
161, 1.79973
163, 1.72343
170, 1.70436
174, 1.67575
175, 1.66894
176, 1.64986
195, 1.63624
199, 1.63352
205, 1.62943
206, 1.62262
207, 1.61444
225, 1.59537
226, 1.53678
229, 1.52861
242, 1.52725
246, 1.52316
249, 1.52044
253, 1.46049
254, 1.45777
268, 1.44414
279, 1.42098
342, 1.41826
357, 1.40191
362, 1.39918
380, 1.39782
414, 1.38147
421, 1.36921
422, 1.34605
423, 1.31744
430, 1.25886
442, 1.25749
447, 1.25341
482, 1.23569
485, 1.22343
490, 1.17711
494, 1.1703
498, 1.14033
499, 1.1267
500, 1.11717
501, 1.10218
505, 1.10082
512, 1.09673
513, 1.09401
519, 1.03406
537, 1.02316
549, 1.00136
566, 0.995913
580, 0.952316
593, 0.946867
607, 0.929155
627, 0.925068
659, 0.920981
671, 0.905995
711, 0.904632
733, 0.892371
735, 0.889646
750, 0.881471
751, 0.880109
763, 0.839237
792, 0.83515
815, 0.831063
843, 0.826975
877, 0.824251
894, 0.820163
999, 0.820163
